On the photometric and spectroscopic diversity of Type II supernovae

Hydrogen-rich (type II) supernovae (SNe) exhibit considerable photometric and spectroscopic diversity. Extending previous work that focused exclusively on photometry, we simultaneously model the multi-band light curves and optical spectra of Type II SNe using RSG progenitors that are characterized by their H-rich envelope masses or the mass and extent of an enshrouding cocoon at the star's surface. Reducing the H-rich envelope mass yields faster declining light curves, a shorter duration of the photospheric phase, broader line profiles at early times, but only a modest boost in early-time optical brightness. Increasing the mass of the circumstellar material (CSM) is more effective at boosting the early-time brightness and producing a fast-declining light curve while leaving the duration of the photospheric phase intact. It also makes the optical color bluer, delays the onset of recombination, and can severely reduce the speed of the fastest ejecta material. The early ejecta interaction with CSM is conducive to producing featureless spectra at $10-20$ d and a weak or absent H$\alpha$ absorption during the recombination phase. The slow decliners SNe 1999em, 2012aw, and 2004et can be explained with a $1.2 \times 10^{51}$ erg explosion in a compact ($\sim$600 R$_\odot$) RSG star from a 15 M$_\odot$ stellar evolution model. A small amount of CSM ($<0.2$ M$_\odot$) improves the match to the SN photometry at times $<$ 10 d. With more extended RSG progenitors, one predicts lower ejecta kinetic energies, but the SN color stays blue for too long and the spectral line widths are too narrow. The fast decliners SNe 2013ej and 2014G may require $0.5-1.0$ M$_\odot$ of CSM, although this depends on the CSM structure. A larger boost to the luminosity (as for fast decliners SNe 1979C or 1998S) requires interaction with a more spatially extended CSM, which might also be detached from the star.

==> abs.txt <==
Hydrogen-rich (type II) supernovae (SNe) exhibit considerable photometric and spectroscopic diversity. Extending previous work that focused exclusively on photometry, we simultaneously model the multi-band light curves and optical spectra of Type II SNe using RSG progenitors that are characterized by their H-rich envelope masses or the mass and extent of an enshrouding cocoon at the star's surface. Reducing the H-rich envelope mass yields faster declining light curves, a shorter duration of the photospheric phase, broader line profiles at early times, but only a modest boost in early-time optical brightness. Increasing the mass of the circumstellar material (CSM) is more effective at boosting the early-time brightness and producing a fast-declining light curve while leaving the duration of  the photospheric phase intact. It also makes the optical color bluer, delays the onset of recombination, and can severely reduce the speed of the fastest ejecta material. The early ejecta interaction with CSM is conducive to producing featureless spectra at $10-20$ d and a weak or absent H$\alpha$ absorption during the recombination phase. The slow decliners SNe 1999em, 2012aw, and 2004et can be explained with a $1.2 \times 10^{51}$ erg explosion in a compact ($\sim$\,600 R$_\odot$) RSG star from a 15 M$_\odot$ stellar evolution model. A small amount of CSM ($<0.2$ M$_\odot$) improves the match to the SN photometry at times $<$ 10 d. With more extended RSG progenitors, one predicts lower ejecta kinetic energies, but the SN color stays blue for too long and the spectral line widths are too narrow. The fast decliners SNe 2013ej and 2014G may require $0.5-1.0$ M$_\odot$ of CSM, although this depends on the CSM structure. A larger boost to the luminosity (as for fast decliners SNe 1979C or 1998S) requires interaction with a more spatially extended CSM, which might also be detached from the star.

